Virtual Fixture Assistance for Suturing in Robot-Aided Pediatric Endoscopic Surgery

The limited workspace in pediatric endoscopic surgery makes surgical suturing one of the most difficult tasks. During suturing, surgeons have to prevent collisions between tools and also collisions with the surrounding tissues. Surgical robots have been shown to be effective in adult laparoscopy, but assistance for suturing in constrained workspaces has not been yet fully explored. In this letter, we propose guidance virtual fixtures to enhance the performance and the safety of suturing while generating the required task constraints using constrained optimization and Cartesian force feedback. We propose two guidance methods: looping virtual fixtures and a trajectory guidance cylinder, that are based on dynamic geometric elements. In simulations and experiments with a physical robot, we show that the proposed methods achieve a more precise and safer looping in robot-assisted pediatric endoscopy.

==> figs/Force_figure.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Force_figure.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{383.0838089bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24199715)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Force_figure.pdf}}%
    \put(0.04092787,0.03808481){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.17489711,0.03808481){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.30886617,0.03808481){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.44283542,0.03808481){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0.57680466,0.03808481){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0.70490052,0.03808481){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0.83886958,0.03808481){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}12\end{tabular}}}}%
    \put(0.97283882,0.03808481){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}14\end{tabular}}}}%
    \put(0.4765379,0.00467169){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}time [s]\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Force_figure.pdf}}%
    \put(0.02833278,0.05851109){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.02833278,0.13010574){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.02833278,0.20170058){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.01854379,0.13486514){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}[N]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Force_figure.pdf}}%
    \put(0.15885427,0.21589317){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}A1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Force_figure.pdf}}%
    \put(0.15885427,0.18750512){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}A2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Force_figure.pdf}}%
    \put(0.15885427,0.15911708){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}A3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Force_figure.pdf}}%
  \end{picture}%
\endgroup%


==> figs/LVF_TDP.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'LVF_TDP.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{720bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.38964983,0.74581433){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06849314\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{LVF_TDP.pdf}}%
    \put(0.30360622,0.52202776){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l},\end{tabular}}}}%
    \put(0.30807312,0.52202776){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{LVF_TDP.pdf}}%
    \put(0.26566995,0.35730555){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{LVF_TDP.pdf}}%
    \put(0.34521635,0.38693055){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{LVF_TDP.pdf}}%
    \put(0.35224039,0.29526388){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l},\end{tabular}}}}%
    \put(0.35670728,0.29526388){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.44460484,0.47666665){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l},\end{tabular}}}}%
    \put(0.44907174,0.47666665){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{LVF_TDP.pdf}}%
    \put(0.72656972,0.52440276){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l},\end{tabular}}}}%
    \put(0.73103662,0.52440276){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{LVF_TDP.pdf}}%
    \put(0.77243635,0.38619443){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{LVF_TDP.pdf}}%
    \put(0.86166103,0.44419443){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l},\end{tabular}}}}%
    \put(0.86612793,0.44419443){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.2799277,0.56506837){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03059519\unitlength}\raggedright l\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{LVF_TDP.pdf}}%
    \put(0.32671837,0.42599878){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03059519\unitlength}\raggedright t\\ \end{minipage}}}%
    \put(0.24800228,0.39611864){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03458586\unitlength}\raggedright t\end{minipage}}}%
    \put(0.32648561,0.33105014){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02261387\unitlength}\raggedright l\end{minipage}}}%
    \put(0.75082756,0.42465743){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03059519\unitlength}\raggedright t\end{minipage}}}%
    \put(0.29189974,0.52188914){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}z\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{LVF_TDP.pdf}}%
    \put(0.33936812,0.33333333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04578405\unitlength}\raggedright z\end{minipage}}}%
  \end{picture}%
\endgroup%


==> figs/infant.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'infant.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{414.99998474bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37108437)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{infant.pdf}}%
    \put(0.08675804,0.27951808){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{Original size}}}%
    \put(0.30768727,0.26987952){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{3x smaller}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{infant.pdf}}%
  \end{picture}%
\endgroup%


==> figs/infant_cuboid.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'infant_cuboid.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{449.00001526bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48329621)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{infant_cuboid.pdf}}%
    \put(0.40787026,0.42860942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+z$ plane }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{infant_cuboid.pdf}}%
    \put(0.13529837,0.3012117){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.29979213,0.27384567){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.21091001,0.34198865){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{infant_cuboid.pdf}}%
    \put(0.17480153,0.02567706){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Square circunscribed by the field-of-view}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{infant_cuboid.pdf}}%
  \end{picture}%
\endgroup%


==> figs/infant_setup.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'infant_setup.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{657.99999808bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35410333)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{infant_setup.pdf}}%
    \put(0.60188067,0.16722548){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Endoarm}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{infant_setup.pdf}}%
    \put(0.68593214,0.06129764){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Infant model}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{infant_setup.pdf}}%
    \put(0.69514324,0.31460337){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Slave robots}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{infant_setup.pdf}}%
    \put(0.27661313,0.31114922){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Master manipulators}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{infant_setup.pdf}}%
  \end{picture}%
\endgroup%


==> figs/nedo_setup.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'nedo_setup.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{325.99999237bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4846626)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{nedo_setup.pdf}}%
    \put(0.09241448,-0.01026828){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28545805\unitlength}\raggedright Master Side\end{minipage}}}%
    \put(0.50930646,-0.08830717){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.62891237,-0.01642923){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28545805\unitlength}\raggedright Slave Side\end{minipage}}}%
    \put(0.62480504,0.48055531){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28545805\unitlength}\raggedright Slave Robots\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{nedo_setup.pdf}}%
    \put(0.07647914,0.48260896){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28545805\unitlength}\raggedright Safety Cover\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{nedo_setup.pdf}}%
    \put(0.77061454,0.04518043){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28545805\unitlength}\raggedright Stage\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{nedo_setup.pdf}}%
    \put(0.76650724,0.1150047){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28545805\unitlength}\raggedright Tweezers\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{nedo_setup.pdf}}%
    \put(0.48515651,0.09857546){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28545805\unitlength}\raggedright Cutting Knife\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{nedo_setup.pdf}}%
  \end{picture}%
\endgroup%


==> figs/pediatric_model.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pediatric_model.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{750bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pediatric_model.pdf}}%
    \put(0.34921929,0.44749458){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19084612\unitlength}\raggedright Entry Sphere\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pediatric_model.pdf}}%
    \put(0.34921929,0.57749457){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19084612\unitlength}\raggedright Robotic Tools\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pediatric_model.pdf}}%
    \put(0.44779072,0.05178028){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24370327\unitlength}\raggedright 3D Pediatric Model\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{pediatric_model.pdf}}%
    \put(0.35493358,0.19892314){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19084612\unitlength}\raggedright Thread\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{pediatric_model.pdf}}%
    \put(0.44921929,0.276066){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19084612\unitlength}\raggedright Needle\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{pediatric_model.pdf}}%
  \end{picture}%
\endgroup%

